Learning Shaping Strategies in Human-in-the-loop Interactive Reinforcement Learning

Providing reinforcement learning agents with informationally rich human knowledge can dramatically improve various aspects of learning. Prior work has developed different kinds of shaping methods that enable agents to learn efficiently in complex environments. All these methods, however, tailor human guidance to agents in specialized shaping procedures, thus embodying various characteristics and advantages in different domains. In this paper, we investigate the interplay between different shaping methods for more robust learning performance. We propose an adaptive shaping algorithm which is capable of learning the most suitable shaping method in an on-line manner. Results in two classic domains verify its effectiveness from both simulated and real human studies, shedding some light on the role and impact of human factors in human-robot collaborative learning.

==> ____.txt <==
次数：
multi 7
qupdate 7
action 7
control 7
reward 7
baseq 10

连续域情况下状态S很多，很难在人指导的时候全部遍历，所以人不指导后使用qlearning，还需要探索，
所以除了multi外其他人机交互算法都出现分数降低的情况，multi下降趋势不明显，图中有到达200后下降的情况是探索率不为0还在探索导致的

连续域cartpole实验中，人指导cartpole得到的分数大致在40到80之间，很难达到最高分200，人指导时间5分钟，整个程序执行时间1个半小时
四种融合算法表现基本相同，所以权重方面基本平衡在百分之25左右。
multi算法既有马上即时生效的融合策略如control sharing和action biasing，又有延迟生效对整个run有长远影响的q augmentation和reward shaping
所以分数上升较快，表现较好。
